Simulations of high-energy neutrino emissions from blazars with the LeHa-Paris code

The identification of astrophysical sources responsible for high-energy cosmic neutrinos has long been a challenge. A significant milestone was achieved with the blazar TXS 0506+056, which was found to be in a flaring state of high gamma-ray emission and associated at the 3$\sigma$ level with a 290 TeV neutrino detected by IceCube in September 2017. This discovery motivated deeper exploration of the theoretical link between photon and neutrino emissions. In this context, simulations of proton-photon interactions in blazars and radiative processes are conducted using advanced numerical codes to predict neutrino spectra. The LeHa-Paris code, previously applied to TXS 0506+056, enables the computation of both leptonic and hadronic components of blazar spectral energy distributions, facilitating exploration of a broad parameter space. In this work, starting from the case of PKS 2155-304, one of the brightest and most studied High-frequency-peaked BL Lacs (HBLs), known for its extreme variability and subject of multi-wavelength observational campaigns, a methodology has been developed to extend neutrino flux templates, optimized via LeHa-Paris, to the full class of HBLs. Afterwards, neutrino emission models for a subset of HBLs from the 3HSP catalogue are derived.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

